The Gran Telescopio Canarias OSIRIS Broad Band First Data Release

We present the first release of GTC OSIRIS Broad Band data archive. This is an effort conducted in the framework of the Spanish Virtual Observatory to help optimize science from the Gran Telescopio Canarias Archive. Data Release 1 includes 6 788 broad-band images in the Sloan griz filters obtained between April 2009 and January 2014 and the associated catalogue with roughly 6.23 million detections of more than 630 000 unique sources. The catalogue contains standard PSF and Kron aperture photometry with a mean accuracy better than 0.09 and 0.15 mag, respectively. The relative astrometric residuals are always better than 30 mas and better than 15 mas in most cases. The absolute astrometric uncertainty of the catalogue is of 0.12 arcsec. In this paper we describe the procedure followed to build the image archive and the associated catalogue, as well as the quality tests carried out for validation. To illustrate some of the scientific potential of the catalogue, we also provide two examples of its scientific exploitation: discovery and identification of asteroids and cool dwarfs.

==> OSIRIS-QE.txt <==
350 20
400 40
450 55
500 63
550 72
600 77
650 85
700 87
750 86
800 85
850 80
900 60
950 37
1000 17

